Background Noise Reduction of Attention Map for Weakly Supervised Semantic Segmentation

In weakly-supervised semantic segmentation (WSSS) using only image-level class labels, a problem with CNN-based Class Activation Maps (CAM) is that they tend to activate the most discriminative local regions of objects. On the other hand, methods based on Transformers learn global features but suffer from the issue of background noise contamination. This paper focuses on addressing the issue of background noise in attention weights within the existing WSSS method based on Conformer, known as TransCAM. The proposed method successfully reduces background noise, leading to improved accuracy of pseudo labels. Experimental results demonstrate that our model achieves segmentation performance of 70.5% on the PASCAL VOC 2012 validation data, 71.1% on the test data, and 45.9% on MS COCO 2014 data, outperforming TransCAM in terms of segmentation performance.

==> bibsam.txt <==
@String(PAMI  = {IEEE TPAMI})
@String(IJCV  = {IJCV})
@String(CVPR  = {CVPR})
@String(ICCV  = {ICCV})
@String(ECCV  = {ECCV})
@String(NIPS  = {NeurIPS})
@String(ICPR  = {ICPR})
@String(BMVC  =	{BMVC})
@String(TOG   = {ACM TOG})
@String(TIP   = {IEEE TIP})
@String(TVCG  = {IEEE TVCG})
@String(TCSVT = {IEEE TCSVT})
@String(TMM   =	{IEEE TMM})
@String(ACMMM = {ACM MM})
@String(ICME  =	{ICME})
@String(ICASSP=	{ICASSP})
@String(ICIP  = {ICIP})
@String(ACCV  = {ACCV})
@String(ICLR  = {ICLR})
@String(IJCAI = {IJCAI})
@String(PR = {PR})
@String(AAAI = {AAAI})
@String(CVPRW= {CVPRW})
@String(CSVT = {IEEE TCSVT})



@String(PAMI = {IEEE Trans. Pattern Anal. Mach. Intell.})
@String(IJCV = {Int. J. Comput. Vis.})
@String(CVPR= {IEEE Conf. Comput. Vis. Pattern Recog.})
@String(ICCV= {Int. Conf. Comput. Vis.})
@String(ECCV= {Eur. Conf. Comput. Vis.})
@String(NIPS= {Adv. Neural Inform. Process. Syst.})
@String(ICPR = {Int. Conf. Pattern Recog.})
@String(BMVC= {Brit. Mach. Vis. Conf.})
@String(TOG= {ACM Trans. Graph.})
@String(TIP  = {IEEE Trans. Image Process.})
@String(TVCG  = {IEEE Trans. Vis. Comput. Graph.})
@String(TMM  = {IEEE Trans. Multimedia})
@String(ACMMM= {ACM Int. Conf. Multimedia})
@String(ICME = {Int. Conf. Multimedia and Expo})
@String(ICASSP=	{ICASSP})
@String(ICIP = {IEEE Int. Conf. Image Process.})
@String(ACCV  = {ACCV})
@String(ICLR = {Int. Conf. Learn. Represent.})
@String(IJCAI = {IJCAI})
@String(PR   = {Pattern Recognition})
@String(AAAI = {AAAI})
@String(CVPRW= {IEEE Conf. Comput. Vis. Pattern Recog. Worksh.})
@String(CSVT = {IEEE Trans. Circuit Syst. Video Technol.})

@String(SPL	= {IEEE Sign. Process. Letters})
@String(VR   = {Vis. Res.})
@String(JOV	 = {J. Vis.})
@String(TVC  = {The Vis. Comput.})
@String(JCST  = {J. Comput. Sci. Tech.})
@String(CGF  = {Comput. Graph. Forum})
@String(CVM = {Computational Visual Media})



@article{chen2017deeplab,
  title={Deeplab: Semantic image segmentation with deep convolutional nets, atrous convolution, and fully connected crfs},
  author={Chen, Liang-Chieh and Papandreou, George and Kokkinos, Iasonas and Murphy, Kevin and Yuille, Alan L},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={40},
  number={4},
  pages={834--848},
  year={2017},
  publisher={IEEE}
}

@inproceedings{long2015fully,
  title={Fully convolutional networks for semantic segmentation},
  author={Long, Jonathan and Shelhamer, Evan and Darrell, Trevor},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={3431--3440},
  year={2015}
}

@article{badrinarayanan2017segnet,
  title={Segnet: A deep convolutional encoder-decoder architecture for image segmentation},
  author={Badrinarayanan, Vijay and Kendall, Alex and Cipolla, Roberto},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={39},
  number={12},
  pages={2481--2495},
  year={2017},
  publisher={IEEE}
}

@inproceedings{dai2015boxsup,
  title={Boxsup: Exploiting bounding boxes to supervise convolutional networks for semantic segmentation},
  author={Dai, Jifeng and He, Kaiming and Sun, Jian},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={1635--1643},
  year={2015}
}

@inproceedings{khoreva2017simple,
  title={Simple does it: Weakly supervised instance and semantic segmentation},
  author={Khoreva, Anna and Benenson, Rodrigo and Hosang, Jan and Hein, Matthias and Schiele, Bernt},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={876--885},
  year={2017}
}

@inproceedings{lin2016scribblesup,
  title={Scribblesup: Scribble-supervised convolutional networks for semantic segmentation},
  author={Lin, Di and Dai, Jifeng and Jia, Jiaya and He, Kaiming and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={3159--3167},
  year={2016}
}

@inproceedings{bearman2016s,
  title={What’s the point: Semantic segmentation with point supervision},
  author={Bearman, Amy and Russakovsky, Olga and Ferrari, Vittorio and Fei-Fei, Li},
  booktitle={European conference on computer vision},
  pages={549--565},
  year={2016},
  organization={Springer}
}

@inproceedings{wang2020self,
  title={Self-supervised equivariant attention mechanism for weakly supervised semantic segmentation},
  author={Wang, Yude and Zhang, Jie and Kan, Meina and Shan, Shiguang and Chen, Xilin},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={12275--12284},
  year={2020}
}

@inproceedings{chang2020weakly,
  title={Weakly-supervised semantic segmentation via sub-category exploration},
  author={Chang, Yu-Ting and Wang, Qiaosong and Hung, Wei-Chih and Piramuthu, Robinson and Tsai, Yi-Hsuan and Yang, Ming-Hsuan},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={8991--9000},
  year={2020}
}

@inproceedings{zhang2021complementary,
  title={Complementary patch for weakly supervised semantic segmentation},
  author={Zhang, Fei and Gu, Chaochen and Zhang, Chenyue and Dai, Yuchao},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={7242--7251},
  year={2021}
}

@article{russakovsky2015imagenet,
  title={Imagenet large scale visual recognition challenge},
  author={Russakovsky, Olga and Deng, Jia and Su, Hao and Krause, Jonathan and Satheesh, Sanjeev and Ma, Sean and Huang, Zhiheng and Karpathy, Andrej and Khosla, Aditya and Bernstein, Michael and others},
  journal={International journal of computer vision},
  volume={115},
  number={3},
  pages={211--252},
  year={2015},
  publisher={Springer}
}

@inproceedings{ahn2019weakly,
  title={Weakly supervised learning of instance segmentation with inter-pixel relations},
  author={Ahn, Jiwoon and Cho, Sunghyun and Kwak, Suha},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={2209--2218},
  year={2019}
}

@inproceedings{zhou2016learning,
  title={Learning deep features for discriminative localization},
  author={Zhou, Bolei and Khosla, Aditya and Lapedriza, Agata and Oliva, Aude and Torralba, Antonio},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={2921--2929},
  year={2016}
}

@inproceedings{wei2017object,
  title={Object region mining with adversarial erasing: A simple classification to semantic segmentation approach},
  author={Wei, Yunchao and Feng, Jiashi and Liang, Xiaodan and Cheng, Ming-Ming and Zhao, Yao and Yan, Shuicheng},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1568--1576},
  year={2017}
}

@inproceedings{li2018tell,
  title={Tell me where to look: Guided attention inference network},
  author={Li, Kunpeng and Wu, Ziyan and Peng, Kuan-Chuan and Ernst, Jan and Fu, Yun},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={9215--9223},
  year={2018}
}

@inproceedings{jo2021puzzle,
  title={Puzzle-CAM: Improved localization via matching partial and full features},
  author={Jo, Sanghyun and Yu, In-Jae},
  booktitle={2021 IEEE International Conference on Image Processing (ICIP)},
  pages={639--643},
  year={2021},
  organization={IEEE}
}

@inproceedings{ahn2018learning,
  title={Learning pixel-level semantic affinity with image-level supervision for weakly supervised semantic segmentation},
  author={Ahn, Jiwoon and Kwak, Suha},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={4981--4990},
  year={2018}
}

@article{dosovitskiy2020image,
  title={An image is worth 16x16 words: Transformers for image recognition at scale},
  author={Dosovitskiy, Alexey and Beyer, Lucas and Kolesnikov, Alexander and Weissenborn, Dirk and Zhai, Xiaohua and Unterthiner, Thomas and Dehghani, Mostafa and Minderer, Matthias and Heigold, Georg and Gelly, Sylvain and others},
  journal={arXiv preprint arXiv:2010.11929},
  year={2020}
}

@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@inproceedings{peng2021conformer,
  title={Conformer: Local features coupling global representations for visual recognition},
  author={Peng, Zhiliang and Huang, Wei and Gu, Shanzhi and Xie, Lingxi and Wang, Yaowei and Jiao, Jianbin and Ye, Qixiang},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={367--376},
  year={2021}
}

@inproceedings{wu2021cvt,
  title={Cvt: Introducing convolutions to vision transformers},
  author={Wu, Haiping and Xiao, Bin and Codella, Noel and Liu, Mengchen and Dai, Xiyang and Yuan, Lu and Zhang, Lei},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={22--31},
  year={2021}
}

@article{dai2021coatnet,
  title={Coatnet: Marrying convolution and attention for all data sizes},
  author={Dai, Zihang and Liu, Hanxiao and Le, Quoc and Tan, Mingxing},
  journal={Advances in Neural Information Processing Systems},
  volume={34},
  year={2021}
}

@article{chen2021lctr,
  title={LCTR: On Awakening the Local Continuity of Transformer for Weakly Supervised Object Localization},
  author={Chen, Zhiwei and Wang, Changan and Wang, Yabiao and Jiang, Guannan and Shen, Yunhang and Tai, Ying and Wang, Chengjie and Zhang, Wei and Cao, Liujuan},
  journal={arXiv preprint arXiv:2112.05291},
  year={2021}
}

@inproceedings{kim2021discriminative,
  title={Discriminative region suppression for weakly-supervised semantic segmentation},
  author={Kim, Beomyoung and Han, Sangeun and Kim, Junmo},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={35},
  pages={1754--1761},
  year={2021}
}

@article{qin2021activation,
  title={Activation Modulation and Recalibration Scheme for Weakly Supervised Semantic Segmentation},
  author={Qin, Jie and Wu, Jie and Xiao, Xuefeng and Li, Lujun and Wang, Xingang},
  journal={arXiv preprint arXiv:2112.08996},
  year={2021}
}

@inproceedings{wu2021embedded,
  title={Embedded discriminative attention mechanism for weakly supervised semantic segmentation},
  author={Wu, Tong and Huang, Junshi and Gao, Guangyu and Wei, Xiaoming and Wei, Xiaolin and Luo, Xuan and Liu, Chi Harold},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={16765--16774},
  year={2021}
}

@article{hou2018self,
  title={Self-erasing network for integral object attention},
  author={Hou, Qibin and Jiang, PengTao and Wei, Yunchao and Cheng, Ming-Ming},
  journal={Advances in Neural Information Processing Systems},
  volume={31},
  year={2018}
}

@inproceedings{sun2020mining,
  title={Mining cross-image semantics for weakly supervised semantic segmentation},
  author={Sun, Guolei and Wang, Wenguan and Dai, Jifeng and Van Gool, Luc},
  booktitle={European conference on computer vision},
  pages={347--365},
  year={2020},
  organization={Springer}
}

@inproceedings{kolesnikov2016seed,
  title={Seed, expand and constrain: Three principles for weakly-supervised image segmentation},
  author={Kolesnikov, Alexander and Lampert, Christoph H},
  booktitle={European conference on computer vision},
  pages={695--711},
  year={2016},
  organization={Springer}
}

@inproceedings{fan2020cian,
  title={Cian: Cross-image affinity net for weakly supervised semantic segmentation},
  author={Fan, Junsong and Zhang, Zhaoxiang and Tan, Tieniu and Song, Chunfeng and Xiao, Jun},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={34},
  pages={10762--10769},
  year={2020}
}

@inproceedings{wang2018non,
  title={Non-local neural networks},
  author={Wang, Xiaolong and Girshick, Ross and Gupta, Abhinav and He, Kaiming},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={7794--7803},
  year={2018}
}

@inproceedings{gao2021ts,
  title={TS-CAM: Token Semantic Coupled Attention Map for Weakly Supervised Object Localization},
  author={Gao, Wei and Wan, Fang and Pan, Xingjia and Peng, Zhiliang and Tian, Qi and Han, Zhenjun and Zhou, Bolei and Ye, Qixiang},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={2886--2895},
  year={2021}
}

@inproceedings{xu2021leveraging,
  title={Leveraging auxiliary tasks with affinity learning for weakly supervised semantic segmentation},
  author={Xu, Lian and Ouyang, Wanli and Bennamoun, Mohammed and Boussaid, Farid and Sohel, Ferdous and Xu, Dan},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={6984--6993},
  year={2021}
}

@inproceedings{lee2021anti,
  title={Anti-adversarially manipulated attributions for weakly and semi-supervised semantic segmentation},
  author={Lee, Jungbeom and Kim, Eunji and Yoon, Sungroh},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={4071--4080},
  year={2021}
}

@article{simonyan2014very,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@article{everingham2010pascal,
  title={The pascal visual object classes (voc) challenge},
  author={Everingham, Mark and Van Gool, Luc and Williams, Christopher KI and Winn, John and Zisserman, Andrew},
  journal={International journal of computer vision},
  volume={88},
  number={2},
  pages={303--338},
  year={2010},
  publisher={Springer}
}

@inproceedings{lee2019ficklenet,
  title={Ficklenet: Weakly and semi-supervised semantic image segmentation using stochastic inference},
  author={Lee, Jungbeom and Kim, Eunji and Lee, Sungmin and Lee, Jangho and Yoon, Sungroh},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={5267--5276},
  year={2019}
}

@inproceedings{hariharan2011semantic,
  title={Semantic contours from inverse detectors},
  author={Hariharan, Bharath and Arbel{\'a}ez, Pablo and Bourdev, Lubomir and Maji, Subhransu and Malik, Jitendra},
  booktitle={2011 international conference on computer vision},
  pages={991--998},
  year={2011},
  organization={IEEE}
}

@article{loshchilov2017decoupled,
  title={Decoupled weight decay regularization},
  author={Loshchilov, Ilya and Hutter, Frank},
  journal={arXiv preprint arXiv:1711.05101},
  year={2017}
}

@article{wu2019wider,
  title={Wider or deeper: Revisiting the resnet model for visual recognition},
  author={Wu, Zifeng and Shen, Chunhua and Van Den Hengel, Anton},
  journal={Pattern Recognition},
  volume={90},
  pages={119--133},
  year={2019},
  publisher={Elsevier}
}

@article{krahenbuhl2011efficient,
  title={Efficient inference in fully connected crfs with gaussian edge potentials},
  author={Krähenbühl, Philipp and Koltun, Vladlen},
  journal={Advances in neural information processing systems},
  volume={24},
  year={2011}
}

@article{chen2014semantic,
  title={Semantic image segmentation with deep convolutional nets and fully connected crfs},
  author={Chen, Liang-Chieh and Papandreou, George and Kokkinos, Iasonas and Murphy, Kevin and Yuille, Alan L},
  journal={arXiv preprint arXiv:1412.7062},
  year={2014}
}

@inproceedings{chen2020weakly,
  title={Weakly supervised semantic segmentation with boundary exploration},
  author={Chen, Liyi and Wu, Weiwei and Fu, Chenchen and Han, Xiao and Zhang, Yuntao},
  booktitle={European Conference on Computer Vision},
  pages={347--362},
  year={2020},
  organization={Springer}
}

@inproceedings{yao2021non,
  title={Non-salient region object mining for weakly supervised semantic segmentation},
  author={Yao, Yazhou and Chen, Tao and Xie, Guo-Sen and Zhang, Chuanyi and Shen, Fumin and Wu, Qi and Tang, Zhenmin and Zhang, Jian},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={2623--2632},
  year={2021}
}

@article{zhang2020causal,
  title={Causal intervention for weakly-supervised semantic segmentation},
  author={Zhang, Dong and Zhang, Hanwang and Tang, Jinhui and Hua, Xian-Sheng and Sun, Qianru},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={655--666},
  year={2020}
}

@inproceedings{shimoda2019self,
  title={Self-supervised difference detection for weakly-supervised semantic segmentation},
  author={Shimoda, Wataru and Yanai, Keiji},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={5208--5217},
  year={2019}
}

@inproceedings{hwang2016self,
  title={Self-transfer learning for weakly supervised lesion localization},
  author={Hwang, Sangheum and Kim, Hyo-Eun},
  booktitle={International conference on medical image computing and computer-assisted intervention},
  pages={239--246},
  year={2016},
  organization={Springer}
}

@inproceedings{fan2020learning,
  title={Learning integral objects with intra-class discriminator for weakly-supervised semantic segmentation},
  author={Fan, Junsong and Zhang, Zhaoxiang and Song, Chunfeng and Tan, Tieniu},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={4283--4292},
  year={2020}
}

@article{chang2020mixup,
  title={Mixup-cam: Weakly-supervised semantic segmentation via uncertainty regularization},
  author={Chang, Yu-Ting and Wang, Qiaosong and Hung, Wei-Chih and Piramuthu, Robinson and Tsai, Yi-Hsuan and Yang, Ming-Hsuan},
  journal={arXiv preprint arXiv:2008.01201},
  year={2020}
}

@article{chen2021mobile,
  title={Mobile-former: Bridging mobilenet and transformer},
  author={Chen, Yinpeng and Dai, Xiyang and Chen, Dongdong and Liu, Mengchen and Dong, Xiaoyi and Yuan, Lu and Liu, Zicheng},
  journal={arXiv preprint arXiv:2108.05895},
  year={2021}
}

@article{xu2021vitae,
  title={Vitae: Vision transformer advanced by exploring intrinsic inductive bias},
  author={Xu, Yufei and Zhang, Qiming and Zhang, Jing and Tao, Dacheng},
  journal={Advances in Neural Information Processing Systems},
  volume={34},
  year={2021}
}

@inproceedings{touvron2021training,
  title={Training data-efficient image transformers \& distillation through attention},
  author={Touvron, Hugo and Cord, Matthieu and Douze, Matthijs and Massa, Francisco and Sablayrolles, Alexandre and J{\'e}gou, Herv{\'e}},
  booktitle={International Conference on Machine Learning},
  pages={10347--10357},
  year={2021},
  organization={PMLR}
}

